Resilient Graph Neural Networks: A Coupled Dynamical Systems Approach

Graph Neural Networks (GNNs) have established themselves as a key component in addressing diverse graph-based tasks. Despite their notable successes, GNNs remain susceptible to input perturbations in the form of adversarial attacks. This paper introduces an innovative approach to fortify GNNs against adversarial perturbations through the lens of coupled dynamical systems. Our method introduces graph neural layers based on differential equations with contractive properties, which, as we show, improve the robustness of GNNs. A distinctive feature of the proposed approach is the simultaneous learned evolution of both the node features and the adjacency matrix, yielding an intrinsic enhancement of model robustness to perturbations in the input features and the connectivity of the graph. We mathematically derive the underpinnings of our novel architecture and provide theoretical insights to reason about its expected behavior. We demonstrate the efficacy of our method through numerous real-world benchmarks, reading on par or improved performance compared to existing methods.

==> data/absolute_citeseer-poisoning/gcn.csv <==
ptb_rate,accuracy
0.0,74.742
0.362,73.178
0.679,71.672
1.075,70.456
1.46,69.182
1.845,68.371
2.14,67.155
2.649,66.518
2.853,65.65
3.079,65.534
3.758,63.449
4.268,62.233
4.766,61.538
5.083,60.612
5.513,60.09
5.955,58.874
6.158,58.874
6.408,58.179
6.713,56.905
7.03,56.732
7.313,55.863
7.494,55.052
7.879,54.879
8.355,54.357
8.717,53.315
8.977,51.867
9.215,51.52
9.498,51.056
9.758,50.825
10.143,50.072
10.449,48.972
10.777,48.335
10.947,47.64
11.185,47.582
11.389,47.177
11.649,46.887
11.943,46.192
12.068,45.555
12.453,45.092
12.691,44.629
12.838,44.455
12.974,44.223
13.2,43.528
13.551,43.355
14.015,41.849
14.332,41.733
14.604,41.154
15.0,41.154

==> data/absolute_citeseer-poisoning/gcnjaccard.csv <==
ptb_rate,accuracy
0.0,74.915
0.702,71.904
1.438,69.761
1.608,69.414
2.853,66.403
3.351,65.881
3.668,64.955
3.849,64.723
4.37,63.797
4.551,63.218
4.698,63.218
5.06,62.001
5.977,60.612
6.679,58.353
6.917,57.832
7.404,56.732
8.162,55.921
9.011,53.373
9.577,52.91
9.713,52.968
10.528,51.578
10.732,51.578
11.943,50.072
13.438,46.134
13.845,45.439
14.298,44.86
14.728,44.571
15.0,44.571

==> data/absolute_citeseer-poisoning/gcnsvd.csv <==
ptb_rate,accuracy
0.0,69.472
0.125,67.85
0.192,65.939
0.306,64.376
0.702,57.658
1.064,57.137
1.189,56.963
1.472,56.5
2.185,46.076
2.943,41.096
3.192,39.88
3.702,37.564
4.2,36.579
4.432,36.232

==> data/absolute_citeseer-poisoning/gnnguard.csv <==
ptb_rate,accuracy
0.0,71.788
0.702,69.066
1.098,68.14
1.472,66.866
1.925,66.171
2.253,64.897
2.57,64.665
3.023,63.797
3.408,63.333
3.883,62.523
4.392,61.828
4.687,61.249
5.162,60.206
5.762,59.801
6.272,59.164
6.657,58.295
7.313,57.948
8.23,56.5
9.034,55.921
9.747,54.936
10.415,54.357
11.094,53.431
11.536,52.736
12.487,51.578
13.019,51.288
13.551,50.999
14.14,50.13
14.66,49.493
15.,49.261

==> data/absolute_citeseer-poisoning/grand.csv <==
ptb_rate,accuracy
0.0,75.494
0.668,72.888
1.415,71.672
1.834,70.514
2.219,69.182
2.762,68.603
3.023,67.966
3.43,67.213
3.94,66.518
4.619,65.65
5.14,64.955
5.796,64.318
5.966,63.623
6.566,63.044
7.155,62.291
7.8,61.538
8.219,60.785
8.649,60.554
9.226,60.148
9.566,59.453
10.008,59.222
10.506,59.222
10.766,59.048
10.992,58.874
11.275,58.758
12.543,57.311
12.668,56.963
13.426,56.558
13.732,56.037
14.14,55.458
14.264,54.589
15.0,53.778

==> data/absolute_citeseer-poisoning/mlp.csv <==
ptb_rate,accuracy
0.0, 67.2
10.0, 67.2
15.0, 67.2

==> data/absolute_citeseer-poisoning/prognn.csv <==
ptb_rate,accuracy
0.0,73.873
0.634,70.746
1.053,69.935
1.449,68.371
1.675,67.677
1.947,66.808
2.377,65.708
2.57,65.36
3.034,63.855
3.509,62.696
3.747,62.001
4.143,61.249
4.381,60.322
4.8,59.627
5.015,58.99
5.411,58.643
5.728,57.658
6.079,56.442
6.442,55.631
6.86,54.705
7.415,53.72
7.596,53.431
8.049,53.199
8.309,52.736
8.57,52.099
8.774,51.404
8.977,50.188
9.408,49.377
9.702,48.914
10.03,48.393
10.483,47.582
10.63,47.003
10.902,46.54
11.174,45.323
11.785,44.918
12.272,44.165
12.611,43.934
12.928,43.586
13.279,42.833
13.449,42.196
13.562,42.196
14.004,40.227
14.592,39.996
15.0,39.88

==> data/absolute_citeseer-poisoning/rgcn.csv <==
ptb_rate,accuracy
0.0,73.699
0.702,70.167
1.223,68.661
1.494,67.792
1.902,66.808
2.253,65.244
2.615,64.144
2.909,63.218
3.442,61.944
4.121,60.206
4.46,59.048
4.891,58.643
5.468,57.484
5.966,56.384
6.657,54.705
7.155,53.605
7.54,52.968
7.97,52.273
8.355,51.809
8.875,50.883
9.011,50.477
9.668,50.13
9.804,49.609
10.279,49.493
10.562,49.203
10.936,48.682
11.208,48.103
11.649,47.987
11.921,47.35
12.158,46.713
12.317,46.655
12.611,46.076
12.86,45.845
13.257,45.729
13.619,45.034
13.902,44.397
14.208,43.47
14.309,42.833
14.581,42.66
15.0,42.254

==> data/absolute_citeseer-poisoning/softmediangdc.csv <==
ptb_rate,accuracy
0.0,74.51
0.736,71.093
1.166,69.877
1.404,68.951
1.732,68.14
2.083,67.619
2.672,66.171
2.966,65.129
3.294,64.549
3.736,63.623
4.347,62.581
4.913,61.77
5.253,60.496
5.83,59.917
6,59.338
6.136,59.338
6.77,57.542
7.54,56.616
8.196,55.168
8.819,54.415
9.306,53.894
9.645,51.751
10.325,50.535
10.449,50.188
11.128,49.551
11.275,48.914
11.842,48.508
12.034,47.814
12.532,46.945
12.679,46.25
13.064,45.903
13.245,45.613
13.494,45.613
13.857,45.555
14.094,45.671
14.275,45.323
14.525,45.323
15.0,45.439

==> data/absolute_coraml-poisoning/gcn.csv <==
ptb_rate,accuracy
0.0,85.3
0.35,83.603
0.542,82.215
0.767,81.366
1.163,80.209
1.298,79.283
1.445,78.512
1.716,77.818
1.964,76.892
2.246,76.429
2.506,75.272
2.731,74.115
2.991,72.804
3.284,72.187
3.792,70.567
4.12,69.487
4.289,68.715
4.526,68.252
4.876,67.635
5.158,66.555
5.451,65.475
5.666,64.858
5.88,64.087
6.185,63.238
6.456,62.544
6.67,61.927
6.986,61.619
7.291,60.77
7.54,60.076
7.799,59.613
7.946,59.227
8.138,58.147
8.431,57.376
8.646,57.144
8.973,55.91
9.244,55.37
9.458,54.676
9.842,53.673
10.034,52.825
10.316,51.822
10.542,50.973
10.745,50.125
10.948,48.813
11.14,47.734
11.377,46.345
11.591,45.034
11.919,43.491
12.223,42.565
12.607,42.102
13.047,41.254
13.363,40.945
13.465,40.945
13.679,40.405
13.894,39.634
14.074,39.248
14.233,38.631
14.368,38.014
14.605,37.088
14.752,36.317
15.0,35.623

==> data/absolute_coraml-poisoning/gcnjaccard.csv <==
ptb_rate,accuracy
0.0,84.143
0.271,82.523
0.463,81.366
0.711,79.746
0.971,79.129
1.354,77.972
1.614,76.969
1.896,76.043
2.19,74.809
2.54,74.038
2.698,73.575
2.867,72.958
3.138,72.109
3.589,70.412
3.725,69.718
4.12,69.024
4.447,68.484
4.853,67.944
5.192,67.173
5.463,66.247
5.813,65.475
5.937,65.167
6.208,64.704
6.467,64.318
6.693,63.624
7.054,63.007
7.302,62.158
7.585,61.233
7.935,60.076
8.138,59.536
8.397,58.533
8.725,57.762
9.289,56.373
9.661,55.91
9.944,55.062
10.113,54.059
10.44,52.825
10.779,51.822
11.038,51.436
11.219,51.282
11.445,50.511
11.716,49.508
11.998,49.122
12.415,48.659
12.72,48.196
13.025,47.271
13.296,46.576
13.521,46.036
13.77,45.496
14.097,45.111
14.289,44.957
14.515,44.957
14.707,44.725
15.0,44.879

==> data/absolute_coraml-poisoning/gcnsvd.csv <==
ptb_rate,accuracy
0.0,78.203
0.147,73.344
0.305,68.098
0.451,62.93
0.553,58.61
0.655,54.445
0.745,50.819
0.858,47.656
1.038,41.948
1.129,38.477
1.196,35.7
1.258,33.386

==> data/absolute_coraml-poisoning/gnnguard.csv <==
ptb_rate,accuracy
0.0,84.244
0.158,83.525
0.316,82.725
0.519,81.846
0.666,81.206
0.835,80.647
1.095,80.087
1.264,79.527
1.49,78.888
1.693,78.168
1.941,77.689
2.156,76.809
2.415,76.09
2.641,75.69
2.822,75.37
3.081,74.811
3.296,74.171
3.499,73.771
3.747,72.972
3.973,72.173
4.233,71.293
4.368,70.574
4.65,70.334
4.876,69.934
5.124,69.135
5.316,68.895
5.609,68.495
5.858,68.015
6.151,67.536
6.377,67.296
6.738,66.656
6.862,66.496
7.167,65.857
7.54,65.217
7.788,64.578
8.183,63.858
8.363,63.539
8.668,62.899
8.86,62.419
9.029,62.02
9.21,61.78
9.447,61.46
9.661,61.06
9.865,60.581
10.248,60.021
10.519,59.781
10.88,58.822
11.117,58.422
11.479,57.863
11.828,57.143
12.122,56.663
12.404,56.024
12.596,55.384
12.946,55.224
13.352,55.065
13.781,54.345
14.052,54.265
14.334,54.105
14.56,53.705
15.0,53.226

==> data/absolute_coraml-poisoning/grand.csv <==
ptb_rate,accuracy
0.0,85.917
0.271,84.837
0.485,83.835
0.666,83.217
0.756,82.369
1.061,81.752
1.253,80.98
1.467,80.209
1.772,79.206
2.054,77.818
2.291,76.815
2.528,76.121
2.856,74.886
2.946,74.269
3.126,74.115
3.375,73.575
3.815,72.109
4.029,71.184
4.368,70.104
4.628,69.564
4.932,69.178
5.237,69.101
5.564,68.33
5.824,67.018
6.129,66.555
6.253,66.17
6.433,65.553
6.637,64.704
6.998,63.856
7.212,63.238
7.483,62.39
7.765,61.696
7.889,61.387
8.296,59.304
8.567,58.842
8.894,57.376
9.266,56.99
9.582,55.525
9.932,55.139
10.316,54.83
10.7,54.059
10.892,53.519
11.208,52.285
11.377,51.976
11.761,49.353
12.009,48.813
12.449,47.811
12.686,47.348
12.968,46.962
13.183,45.728
13.51,45.188
13.747,44.957
14.029,44.262
14.233,43.182
14.492,42.565
14.673,41.485
15.0,41.022

==> data/absolute_coraml-poisoning/mlp.csv <==
ptb_rate,accuracy
0.0, 65.5
1.0, 65.5
2.0, 65.5
3.0, 65.5
4.0, 65.5
10.0, 65.5
15.0, 65.5

==> data/absolute_coraml-poisoning/prognn.csv <==
ptb_rate,accuracy
0.0,85.454
0.226,84.529
0.542,83.217
0.813,81.829
0.926,81.135
1.377,79.515
1.682,78.358
1.907,77.663
2.19,76.892
2.438,76.043
2.675,75.041
2.901,74.038
3.273,73.112
3.634,72.341
3.939,71.029
4.266,69.795
4.774,68.484
5.079,67.558
5.35,66.787
5.598,65.784
5.858,65.09
6.163,64.164
6.433,63.084
6.727,62.853
7.144,62.081
7.517,61.233
7.664,60.539
7.98,59.844
8.397,57.684
8.657,57.762
8.95,56.219
9.323,55.525
9.56,54.136
9.752,53.288
10.169,52.593
10.542,51.745
10.734,51.05
10.903,50.588
11.208,49.276
11.411,48.273
11.591,47.888
11.84,47.039
12.111,46.191
12.348,45.188
12.596,44.339
12.822,43.645
13.07,43.414
13.488,43.337
13.77,42.951
14.018,42.719
14.278,41.254
14.447,40.482
14.616,39.248
14.786,38.4
15.0,37.705

==> data/absolute_coraml-poisoning/rgcn.csv <==
ptb_rate,accuracy
0.0,85.377
0.271,83.989
0.666,82.446
1.106,80.826
1.343,79.515
1.885,77.278
2.302,75.812
2.923,74.424
3.194,73.652
3.442,72.804
3.736,71.261
4.391,70.181
4.831,69.178
5.463,68.021
5.835,67.018
6.321,65.63
6.817,64.241
7.167,62.93
7.743,61.233
8.149,60.153
8.431,59.227
8.679,58.302
8.928,57.453
9.391,56.913
9.752,56.45
9.966,55.602
10.282,53.982
10.463,53.288
10.632,52.825
10.959,51.668
11.14,51.205
11.321,50.356
11.501,49.585
11.749,48.505
12.02,47.116
12.269,46.345
12.494,45.882
12.652,45.342
12.98,44.262
13.454,43.645
13.77,42.488
14.007,41.408
14.3,40.328
14.492,39.48
15.0,38.245

==> data/absolute_coraml-poisoning/softmediangcd.csv <==
ptb_rate,accuracy
0.0,85.994
0.339,84.374
0.632,82.677
0.892,81.597
1.298,80.44
1.558,79.438
1.817,78.975
2.156,77.972
2.54,76.738
2.788,76.043
3.07,74.964
3.307,74.346
3.634,73.344
3.916,72.187
4.244,71.338
4.571,70.412
4.865,70.027
5.102,69.101
5.361,68.098
5.666,67.095
5.858,66.17
6.208,65.553
6.479,64.858
6.727,63.701
7.077,62.698
7.257,61.696
7.528,60.539
8.104,59.381
8.42,57.993
8.804,56.527
9.278,56.219
9.695,55.602
10,55.37
10.248,55.062
10.44,54.599
10.576,53.982
10.835,51.59
10.959,50.202
11.129,49.276
11.354,47.656
11.591,46.422
11.874,45.111
11.953,44.494
12.144,44.571
12.257,44.494
12.449,43.645
12.619,43.259
12.788,42.951
13.318,42.951
13.702,42.642
13.849,41.64
14.029,40.637
14.153,40.251
14.402,39.788
14.571,39.788
14.74,39.634
15.0,39.557

==> data/csi_gnn/citeseer_unit_test_csignn.csv <==
ptb_rate,acc,acc_gcn,rel_acc
0.368048,74.052137,73.14926723,0.90286977
0.749727,74.289101,71.4548181,2.8342829
1.117775,73.22275,70.31445364,2.90829636
1.499455,73.281991,69.0988883,4.1831027
1.867503,73.696685,68.27824187,5.41844313
2.249182,73.22275,67.01836162,6.20438838
2.61723,72.926545,66.55775931,6.36878569
2.998909,73.815167,65.57510865,8.24005835
3.366957,71.445501,64.64977269,6.79572831
3.748637,73.459721,63.47775089,9.98197011
4.116685,72.39337,62.59378243,9.79958757
4.498364,72.037917,61.91150807,10.12640893
4.866412,72.215641,61.24468293,10.97095807
5.248092,71.682465,60.41158599,11.27087901
5.61614,70.793843,59.80624833,10.98759467
5.997819,70.675355,58.874,11.801355
6.365867,72.630334,58.29612974,14.33420426
6.747546,72.037917,56.88614682,15.15177018
7.115594,70.438391,56.46916895,13.96922205
7.470011,72.215641,55.15948662,17.05615438

==> data/csi_gnn/citeseer_unit_test_csignn_old.csv <==
ptb_rate,acc
0.368048,74.052137
0.749727,74.289101
1.117775,73.22275
1.499455,73.281991
1.867503,73.696685
2.249182,73.22275
2.61723,72.926545
2.998909,73.815167
3.366957,71.445501
3.748637,73.459721
4.116685,72.39337
4.498364,72.037917
4.866412,72.215641
5.248092,71.682465
5.61614,70.793843
5.997819,70.675355
6.365867,72.630334
6.747546,72.037917
7.115594,70.438391
7.470011,72.215641

==> data/csi_gnn/contractive_nettack_results.csv <==
ptb_rate,cora_mean,citeseeer_mean,,
0,0.872289127,0.858730227,,
1,0.823602376,0.858730227,,
2,0.818072259,0.852381021,,
3,0.814457792,0.846031815,,
4,0.733734918,0.839682609,,
5,0.740987921,0.842857212,,

==> data/csi_gnn/contractive_random_results.csv <==
ptb_rate,cora_mean,citeseeer_mean,
0,0.82645871,0.75155095,
0.2,0.806187093,0.742535567,
0.4,0.792001981,0.742713302,
0.6,0.783601582,0.728199077,
0.8,0.768360132,0.715947893,
1,0.770120704,0.703317559,

==> data/csi_gnn/coraml_unit_test_csignn.csv <==
ptb_rate,acc,gcn_acc,rel_acc
0.325508,83.951261,83.72175121,0.22950979
0.374827,83.440144,83.42352148,0.01662252
0.739791,82.746476,81.46866863,1.27780737
1.075163,82.344061,80.46563487,1.87842613
1.479582,81.639838,78.42343945,3.21639855
1.874137,80.089131,77.22753685,2.86159415
2.179917,80.412963,76.53749798,3.87546502
2.584336,80.281687,74.86917888,5.41250812
3.600316,78.018105,71.17827575,6.83982925
3.698954,79.426557,70.8637215,8.5628355
4.04419,78.722334,69.73661829,8.98571571
4.448609,79.074442,68.40319001,10.67125199
5.227856,77.364182,66.29751031,11.06667169
5.947919,79.225349,63.89794023,15.32740877
6.99349,77.51509,61.59815079,15.91693921

==> data/csi_gnn/coraml_unit_test_csignn_old.csv <==
ptb_rate,acc
0.325508,82.947683
0.374827,82.494968
0.739791,82.746476
1.075163,82.344061
1.479582,81.639838
1.874137,78.269613
2.179917,77.012068
2.584336,80.281687
3.600316,78.018105
3.698954,79.426557
4.04419,78.722334
4.448609,79.074442
5.227856,77.364182
5.947919,79.225349
6.99349,77.51509

==> data/csi_gnn/nettack_attack_csi_results.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseeer_mean,pubmed_mean
0,0.980925918,0.902141,0.869841337,0.892473102
1,0.979074079,0.8372736,0.866666734,0.884408593
2,0.976481479,0.83616698,0.863492131,0.873118281
3,0.974444437,0.837575424,0.852381021,0.870430112
4,0.967407382,0.83606636,0.84126991,0.861827958
5,0.965185153,0.83294766,0.846031815,0.87096774

==> data/csi_gnn/nettack_attack_csi_results_old.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseeer_mean,pubmed_mean
0,0.980925918,0.902141,0.869841337,
1,0.979074079,0.8372736,0.866666734,0.878495
2,0.976481479,0.83616698,0.863492131,0.830108
3,0.974444437,0.837575424,0.852381021,0.85727
4,0.967407382,0.83606636,0.84126991,
5,0.965185153,0.83294766,0.846031815,

==> data/csi_gnn/nettack_attack_csi_results_old_old.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseeer_mean,pubmed_mean
0,0.980926,0.902141,0.775801431,
1,0.936605275,0.8372736,0.76303321,0.878495
2,0.921267867,0.83616698,0.75829387,0.830108
3,0.916155398,0.837575424,0.75829387,0.85727
4,0.917177916,0.83606636,0.75296211,
5,0.912065446,0.83294766,0.75296211,

==> data/csi_gnn/nettack_attack_csi_results_prev.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseeer_mean,pubmed_mean
0,0.980925918,0.902141,0.869841337,0.892473102
1,0.979074079,0.8372736,0.866666734,0.878495
2,0.976481479,0.83616698,0.863492131,0.87150538
3,0.974444437,0.837575424,0.852381021,0.85727
4,0.967407382,0.83606636,0.84126991,0.851612908
5,0.965185153,0.83294766,0.846031815,0.832795691

==> data/csi_gnn/random_attack_csi_results.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseeer_mean,pubmed_mean,
0,0.959304684,0.841247463,0.749289125,0.87353875,
0.2,0.934151304,0.829275626,0.74437207,0.866077107,
0.4,0.923517358,0.814335984,0.738684863,0.859781939,
0.6,0.913803661,0.803822911,0.731161171,0.858894408,
0.8,0.905623704,0.786720294,0.726421833,0.857975167,
1,0.899079734,0.783802789,0.727073485,0.855768996,

==> data/csi_gnn/random_attack_csi_results_old.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseeer_mean,citeseer_std,pubmed_mean
0,0.959304684,0.841247463,0.749289125,0.005190331,
0.2,0.934151304,0.829275626,0.74437207,0.002844214,
0.4,0.923517358,0.814335984,0.738684863,0.007644012,
0.6,0.913803661,0.803822911,0.731161171,0.002776154,
0.8,0.905623704,0.786720294,0.726421833,0.007650219,
1,0.899079734,0.783802789,0.727073485,0.00467258,

==> data/csi_gnn/unit_test_citeseer_newnew.csv <==
ptb_rate,acc,acc_gcn,rel_acc
0.001,74.60048,74.742,-0.14152
0.1,74.41902,74.73767956,-0.31865956
0.2,74.41148,74.3099558,0.1015242
0.368048,74.2527,73.8779116,0.3747884
0.749727,74.052137,73.14926723,0.90286977
1.117775,74.289101,71.4548181,2.8342829
1.499455,72.6811,70.31445364,2.36664636
1.867503,72.630334,69.0988883,3.5314457
2.249182,72.808057,68.27824187,4.52981513
2.61723,73.22275,67.01836162,6.20438838
2.998909,72.926545,66.55775931,6.36878569
3.366957,71.741706,65.57510865,6.16659735
3.748637,69.845974,64.64977269,5.19620131
4.116685,71.445501,63.47775089,7.96775011
4.498364,72.39337,62.59378243,9.79958757
4.866412,70.438391,61.91150807,8.52688293
5.248092,72.39337,61.24468293,11.14868707
5.61614,71.563983,60.41158599,11.15239701
5.997819,71.327019,59.80624833,11.52077067
6.365867,72.037917,58.874,13.163917
6.747546,68.246448,58.29612974,9.95031826
7.115594,69.135076,56.88614682,12.24892918
7.470011,70.853084,56.46916895,14.38391505

==> data/csi_gnn/unit_test_cora_new.csv <==
ptb_rate,acc,gcn_acc,rel_acc
0.001,84.83078,85.29515143,-0.46437143
0.1,84.89011,84.81514286,0.07496714
0.15,84.43078,84.57271429,-0.14193429
0.2,84.33149,84.33028571,0.00120429
0.325508,83.45875,83.72175121,-0.26300121
0.374827,83.444668,83.42352148,0.02114652
0.739791,81.784708,81.46866863,0.31603937
1.075163,80.935609,80.46563487,0.46997413
1.479582,81.388324,78.42343945,2.96488455
1.874137,79.678065,77.22753685,2.45052815
2.179917,81.237423,76.53749798,4.69992502
2.584336,79.828972,74.86917888,4.95979312
3.600316,79.979879,71.17827575,8.80160325
3.698954,79.728365,70.8637215,8.8646435
4.04419,77.414483,69.73661829,7.67786471
4.448609,79.426557,68.40319001,11.02336699
5.227856,80.13078,66.29751031,13.83326969
5.947919,79.32595,63.89794023,15.42800977
6.99349,76.71026,61.59815079,15.11210921

==> data/feature_attacks/csgnn_feat_attack.csv <==
ptb_rate,cora,citeseer
1.000000000000000000e+00,8.157999999999999696e-01,8.528999999999999915e-01
2.000000000000000000e+00,7.368000000000000105e-01,8.381999999999999451e-01
3.000000000000000000e+00,6.316000000000000503e-01,7.793999999999999817e-01
4.000000000000000000e+00,3.684000000000000052e-01,7.206000000000000183e-01
5.000000000000000000e+00,2.762999999999999901e-01,4.411999999999999811e-01


==> data/feature_attacks/gcn_feat_attack.csv <==
ptb_rate,cora,citeseer
1.000000000000000000e+00,7.893999999999999906e-01,8.528999999999999915e-01
2.000000000000000000e+00,6.973000000000000309e-01,8.235000000000000098e-01
3.000000000000000000e+00,5.262999999999999901e-01,7.057999999999999829e-01
4.000000000000000000e+00,2.500000000000000000e-01,6.176000000000000378e-01
5.000000000000000000e+00,1.315000000000000058e-01,3.675999999999999823e-01


==> data/feature_attacks/gcnsvd_feat_attack.csv <==
ptb_rate,cora,citeseer
1.000000000000000000e+00,8.025999999999999801e-01,8.025999999999999801e-01
2.000000000000000000e+00,7.105000000000000204e-01,7.647000000000000464e-01
3.000000000000000000e+00,5.788999999999999702e-01,7.205000000000000293e-01
4.000000000000000000e+00,3.025999999999999801e-01,6.322999999999999732e-01
5.000000000000000000e+00,1.446999999999999953e-01,3.088000000000000189e-01


==> data/feature_attacks/prognn_feat_attack.csv <==
ptb_rate,cora,citeseer
1.000000000000000000e+00,8.156999999999999806e-01,8.381999999999999451e-01
2.000000000000000000e+00,7.236000000000000210e-01,8.235000000000000098e-01
3.000000000000000000e+00,5.920999999999999597e-01,7.500000000000000000e-01
4.000000000000000000e+00,3.289000000000000257e-01,6.322999999999999732e-01
5.000000000000000000e+00,1.710000000000000131e-01,3.675999999999999823e-01


==> data/gat/nettack_attack_gat_results.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseer_mean,pubmed_mean
0,0.974,0.81,0.825,0.87556
1,0.972,0.76,0.815,0.84711
2,0.961,0.7,0.775,0.83669
3,0.958,0.655,0.61,0.80464
4,0.948,0.615,0.62,0.7826
5,0.933,0.58,0.55,0.74534


==> data/gat/random_attack_gat_results.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseer_mean,pubmed_mean
0.0,0.956,0.84,0.735,0.839
0.2,0.908,0.782,0.695,0.8
0.4,0.875,0.755,0.655,0.772
0.6,0.863,0.718,0.63,0.75
0.8,0.845,0.67,0.61,0.738
1.0,0.855,0.655,0.578,0.721


==> data/gcn/nettack_attack_gcn_results.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseer_mean,pubmed_mean
0,0.972,0.79,0.805,0.8972
1,0.968,0.75,0.785,0.87115
2,0.956,0.71,0.75,0.8387
3,0.954,0.68,0.64,0.80063
4,0.942,0.615,0.555,0.75336
5,0.93,0.555,0.48,0.67202


==> data/gcn/random_attack_gcn_results.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseer_mean,pubmed_mean
0.0,0.958,0.835,0.723,0.873
0.2,0.885,0.793,0.69,0.831
0.4,0.853,0.778,0.653,0.809
0.6,0.838,0.768,0.64,0.798
0.8,0.815,0.74,0.623,0.788
1.0,0.838,0.72,0.6,0.78


==> data/gcnjaccard/nettack_attack_gcnjaccard_results.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseer_mean,pubmed_mean
0,,0.79,0.82,0.87997
1,,0.765,0.795,0.87035
2,,0.71,0.78,0.86033
3,,0.64,0.73,0.84311
4,,0.61,0.65,0.83429
5,,0.6,0.6,0.83068


==> data/gcnjaccard/random_attack_gcnjaccard_results.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseer_mean,pubmed_mean
0.0,,0.823,0.723,0.873
0.2,,0.791,0.7,0.85
0.4,,0.777,0.675,0.834
0.6,,0.77,0.668,0.83
0.8,,0.755,0.661,0.823
1.0,,0.74,0.65,0.817


==> data/gcnsvd/nettack_attack_gcnsvd_results.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseer_mean,pubmed_mean
0,0.974,0.8,0.825,0.8419
1,0.976,0.77,0.803,0.83149
2,0.972,0.725,0.8,0.83509
3,0.966,0.665,0.77,0.80865
4,0.962,0.61,0.7,0.79783
5,0.952,0.58,0.695,0.76377


==> data/gcnsvd/random_attack_gcnsvd_results.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseer_mean,pubmed_mean
0.0,0.957,0.81,0.71,0.836
0.2,0.928,0.745,0.65,0.825
0.4,0.903,0.72,0.61,0.815
0.6,0.885,0.7,0.582,0.805
0.8,0.88,0.68,0.57,0.795
1.0,0.871,0.63,0.528,0.78


==> data/midgcn/nettack_attack_midgcn_results.csv <==
ptb_rate,cora_mean,citeseer_mean
0,0.86337,0.8211
1,0.81245,0.81983
2,0.77106,0.81013
3,0.74396,0.79451
4,0.71575,0.78945
5,0.66227,0.77173

==> data/prognn/nettack_attack_prognn_results.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseer_mean,pubmed_mean
0,,0.848,0.825,0.8984
1,,0.83,0.82,0.87195
2,,0.78,0.815,0.85152
3,,0.715,0.795,0.83549
4,,0.675,0.78,0.79022
5,,0.66,0.69,0.71289


==> data/prognn/random_attack_prognn_results.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseer_mean,pubmed_mean
0.0,,0.83,0.735,0.873
0.2,,0.815,0.728,0.858
0.4,,0.822,0.72,0.85
0.6,,0.812,0.705,0.835
0.8,,0.81,0.7,0.825
1.0,,0.805,0.71,0.81


==> data/prognnfs/nettack_attack_prognnfs_results.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseer_mean,pubmed_mean
0,0.972,0.84,0.825,0.89359
1,0.968,0.82,0.82,0.87476
2,0.972,0.76,0.815,0.83429
3,0.969,0.7,0.8,0.81907
4,0.968,0.66,0.78,0.77619
5,0.962,0.64,0.72,0.70247


==> data/prognnfs/random_attack_prognnfs_results.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseer_mean,pubmed_mean
0.0,0.957,0.838,0.735,0.875
0.2,0.92,0.813,0.725,0.865
0.4,0.905,0.818,0.72,0.86
0.6,0.898,0.803,0.715,0.865
0.8,0.889,0.804,0.71,0.864
1.0,0.871,0.791,0.712,0.86


==> data/relative_citeseer_poisoning/gcn.csv <==
ptb_rate,accuracy
0.0, 0.0
3.0, 0.0

==> data/relative_citeseer_poisoning/gnnguard.csv <==
ptb_rate,accuracy
0.0,-2.984
0.686,-2.414
0.732,-2.521
1.118,-2.2
1.196,-2.272
1.307,-2.129
1.477,-2.183
1.569,-2.2
1.706,-2.111
1.882,-2.004
1.941,-2.04
2.105,-1.826
2.229,-1.915
2.699,-1.933
2.771,-1.862
2.817,-1.737
3.0,-1.773

==> data/relative_citeseer_poisoning/grand.csv <==
ptb_rate,accuracy
0.0,0.757
0.392,1.131
0.497,1.22
0.673,1.327
0.732,1.256
0.81,1.416
1.255,2.058
1.333,2.094
1.497,2.379
1.693,2.254
1.935,2.129
2.092,2.272
2.176,2.2
2.627,2.236
2.771,2.414
2.824,2.575
3.0,2.503

==> data/relative_citeseer_poisoning/jaccardgcn.csv <==
ptb_rate,accuracy
0.0,0.062
0.523,0.151
0.608,0.187
0.732,0.187
0.843,0.258
1.196,0.365
1.275,0.365
1.333,0.258
1.451,0.419
1.634,0.508
1.791,0.526
1.928,0.561
2.092,0.793
2.17,0.722
2.229,0.829
2.641,0.454
2.719,0.472
2.778,0.472
2.837,0.597
2.902,0.526
3.0,0.543

==> data/relative_citeseer_poisoning/mlp.csv <==
ptb_rate,accuracy
0.879,-3.804
1.092,-3.18
1.248,-2.717
1.359,-2.307
1.477,-1.898
1.582,-1.737
1.66,-1.47
1.739,-1.327
1.81,-1.149
1.895,-0.829
1.967,-0.543
2.052,-0.312
2.098,-0.027
2.176,0.116
2.222,0.258
2.379,0.508
2.542,0.704
2.621,0.846
2.712,1.06
2.784,1.203
2.843,1.399
3.0,1.684

==> data/relative_citeseer_poisoning/prognn.csv <==
ptb_rate,accuracy
0.0,-0.65
0.458,-0.935
0.575,-1.042
0.673,-0.989
0.725,-1.149
1.235,-0.882
1.314,-0.882
1.497,-0.953
1.725,-1.042
1.915,-1.078
2.02,-1.007
2.092,-1.007
2.157,-1.131
2.222,-1.114
2.68,-1.577
2.817,-1.577
3.0,-1.612

==> data/relative_citeseer_poisoning/rgcn.csv <==
ptb_rate,accuracy
0.0,-0.846
0.268,-0.953
0.575,-1.096
0.66,-1.185
0.739,-1.345
1.183,-1.327
1.275,-1.327
1.333,-1.31
1.471,-1.274
1.797,-1.416
1.922,-1.541
2.078,-1.577
2.183,-1.773
2.235,-1.719
2.608,-2.29
2.686,-2.45
2.758,-2.468
2.817,-2.396
2.895,-2.486
3.0,-2.557

==> data/relative_citeseer_poisoning/softmediangdc.csv <==
ptb_rate,accuracy
0.0,-0.383
0.366,-0.347
0.536,-0.365
0.706,-0.347
0.863,-0.383
1.255,-0.472
1.386,-0.401
1.471,-0.472
1.889,-0.258
2.059,-0.062
2.242,0.045
2.425,-0.098
2.562,-0.098
2.693,-0.33
2.778,-0.365
2.837,-0.276
3.0,-0.401

==> data/relative_coraml_poisoning/gcn.csv <==
ptb_rate,accuracy
0.0, 0.0
7.0, 0.0

==> data/relative_coraml_poisoning/gnnguard.csv <==
ptb_rate,accuracy
0.0,-2.804
0.671,-2.071
0.763,-2.125
1.113,-1.625
1.296,-1.571
1.464,-1.089
2.135,-1.054
2.242,-1.125
2.654,-0.393
2.837,0.232
2.959,0.268
3.004,0.482
3.203,0.536
3.721,0.821
3.919,0.929
4.148,0.964
4.362,1.036
4.514,1.036
4.789,0.929
5.017,1.071
5.2,1.5
5.582,2.018
5.765,2.304
5.963,2.75
6.192,3.089
6.375,3.411
6.588,3.607
6.847,3.5
7.0,3.464

==> data/relative_coraml_poisoning/grand.csv <==
ptb_rate,accuracy
0.0,0.393
0.305,0.714
0.442,0.929
0.671,1.214
0.747,0.982
0.991,1.107
1.159,1.268
1.327,1.375
1.479,1.518
1.739,1.482
1.998,1.375
2.166,1.268
2.303,1.143
2.638,1.214
2.776,1.339
2.898,1.357
2.974,1.25
3.065,1.429
3.294,1.571
3.508,1.679
3.736,1.446
3.98,1.464
4.194,1.482
4.331,1.339
4.438,1.196
4.575,1.429
4.758,1.661
4.85,1.768
4.956,1.786
5.033,2.018
5.17,2.393
5.2,2.536
5.551,2.75
5.688,2.732
5.795,2.804
5.963,2.964
6.268,3.161
6.405,2.982
6.527,2.714
6.725,2.464
7.0,2.179

==> data/relative_coraml_poisoning/jaccardgcn.csv <==
ptb_rate,accuracy
0.0,-1.339
0.641,-1.571
0.763,-1.643
1.251,-1.393
1.388,-1.054
1.464,-0.964
1.922,-1.071
2.211,-1.411
2.654,-0.875
2.776,-0.661
2.959,-0.393
3.401,-0.661
3.569,-0.804
3.706,-1.054
3.965,-0.821
4.179,-0.5
4.392,-0.089
4.819,-0.054
5.185,0.5
5.261,0.107
5.643,0.5
5.841,0.929
5.948,1.268
6.42,1.804
6.619,1.804
7.0,1.411

==> data/relative_coraml_poisoning/mlp.csv <==
ptb_rate,accuracy
4.171,-3.929
4.346,-3.339
4.484,-3
4.682,-2.554
4.85,-2.339
5.017,-1.893
5.124,-1.268
5.246,-0.821
5.414,-0.357
5.566,0.089
5.734,0.571
5.871,1.125
5.948,1.661
6.07,1.875
6.268,2.393
6.436,2.821
6.558,3.179
6.802,3.393
7.0,3.643

==> data/relative_coraml_poisoning/prognn.csv <==
ptb_rate,accuracy
0.0,0.393
0.61,0.268
0.915,0.179
1.235,0.107
1.479,0.393
1.937,0.482
2.105,0.286
2.242,0.232
2.654,0.464
2.776,0.679
2.959,0.679
2.989,0.893
3.645,1
3.828,0.875
4.285,0.821
4.392,0.964
4.834,0.804
4.926,0.643
5.124,0.643
5.231,0.804
5.719,0.839
5.856,0.929
6.542,0.696
6.725,0.75
7.0,0.75

==> data/relative_coraml_poisoning/rgcn.csv <==
ptb_rate,accuracy
0.0,0.339
0.351,0.375
0.686,0.411
0.854,0.232
1.159,0.054
1.327,0
1.479,0.125
1.83,-0.036
2.181,-0.179
2.211,-0.339
2.623,0.071
2.821,0.375
2.898,0.5
3.004,0.679
3.233,0.661
3.553,0.714
3.721,0.607
3.919,0.768
4.148,1.071
4.24,1.214
4.423,1.232
4.468,1.143
4.758,1.339
4.987,1.696
5.216,2.25
5.521,2.357
5.673,2.232
5.81,2.25
5.948,2.357
5.978,2.464
6.176,2.571
6.344,2.714
6.542,2.714
6.649,2.536
6.832,2.321
7.0,2.161

==> data/relative_coraml_poisoning/softmediangdc.csv <==
ptb_rate,accuracy
0.0,0.5
0.473,0.589
0.686,0.643
0.778,0.5
0.961,0.679
1.235,0.857
1.434,1.107
1.617,1.179
1.967,1.375
2.196,1.25
2.257,1.125
2.684,1.732
2.73,1.893
2.882,2.018
3.02,2.232
3.584,2.071
3.691,2.054
3.767,1.929
4.194,1.982
4.285,1.929
4.346,2.107
4.773,2.089
4.972,2.214
5.2,2.161
5.521,2.179
5.826,1.964
6.329,2.268
6.512,2.268
6.649,2.161
6.695,1.893
6.817,1.625
7.0,1.393

==> data/rgcn/nettack_attack_rgcn_results.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseer_mean,pubmed_mean
0,0.97,0.81,0.805,0.87836
1,0.97,0.767,0.79,0.8411
2,0.959,0.72,0.755,0.82668
3,0.956,0.685,0.64,0.80584
4,0.944,0.625,0.575,0.76377
5,0.932,0.56,0.51,0.70768


==> data/rgcn/random_attack_rgcn_results.csv <==
ptb_rate,polblogs_mean,cora_mean,citeseer_mean,pubmed_mean
0.0,0.956,0.832,0.715,0.862
0.2,0.89,0.802,0.675,0.847
0.4,0.85,0.797,0.63,0.82
0.6,0.832,0.77,0.615,0.809
0.8,0.81,0.758,0.582,0.795
1.0,0.828,0.72,0.58,0.79

